2022 report from the Auger-TA working group on UHECR arrival directions

After over 60 years, the powerful engines that accelerate ultra-high-energy cosmic rays (UHECRs) to the formidable energies at which we observe them from Earth remain mysterious. Assuming standard physics, we expect UHECR sources to lie within the local Universe (up to a few hundred~Mpc). The distribution of matter in the local Universe is anisotropic, and we expect this anisotropy to be imprinted on the distribution of UHECR arrival directions. Even though intervening intergalactic and Galactic magnetic fields deflect charged UHECRs and can distort these anisotropies, some amount of information on the distribution of the sources is preserved. In this proceedings contribution, we present the results of the joint Pierre Auger Observatory and Telescope Array searches for (a) the largest-scale anisotropies (the harmonic dipole and quadrupole) and (b) correlations with a sample of nearby starburst galaxies and the 2MRS catalogue tracing stellar mass within~250~Mpc. This analysis updates our previous results with the most recent available data, notably with the addition of 3~years of new Telescope Array data. The main finding is a correlation between the arrival directions of $12.1\%_{-3.1\%}^{+4.5\%}$~of UHECRs detected with $E \geq 38$~EeV by~Auger or with~$E \gtrsim 49$~EeV by~TA and the positions of nearby starburst galaxies on a ${15.1\text{deg}}_{-3.0\text{deg}}^{+4.6\text{deg}}$~angular scale, with a $4.7\sigma$~post-trial significance, up from $4.2\sigma$ obtained in our previous study.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

